READY or Not: Reliable Enterprise Agent Deployment

An AI agent can perform well on benchmarks and still be unsuitable for deployment. Existing AI-agent benchmarks measure whether an agent can complete realistic professional work, whereas enterprise deployment asks a different question: whether an agent can meet a required reliability level, under acceptable human oversight, and at tolerable cost. We introduce Reliable Enterprise Agent Deployment (READY), a framework for qualifying AI agents for deployment on enterprise workflows. READY preserves each workflow's own definition of successful execution while applying a common qualification procedure. Given an agent, a workflow, and a class of candidate oversight policies, READY measures the reliability and operating cost of the human-AI system, selects the minimum-cost policy that satisfies a specified reliability target, and statistically qualifies it on held-out cases. The resulting deployment profile characterizes the supported operating point: reliability, human-oversight burden, and cost. READY is implemented as an open testbed that decouples workflow specification, execution, evaluation, and qualification, and runs on existing agent-evaluation infrastructure. In an end-to-end clinical-audit case study spanning 16 agent systems and 750 cases, READY reveals differences hidden by autonomous performance: two systems separated by only 0.3 points in autonomous accuracy (72.8% vs. 72.5%) require 39.2% versus 29.6% human review, respectively, to qualify at the same 76% reliability target under the evaluated oversight policy. READY thus shifts enterprise agent evaluation from how well can the agent perform the work? to under what conditions, and at what cost, can it be reliably deployed? By making those conditions explicit and statistically testable, READY provides a basis for comparing agent systems, setting oversight requirements, and making evidence-based deployment decisions.

==> figure_sources/requirements.txt <==
matplotlib>=3.8
numpy>=1.24
pandas>=2.0
seaborn>=0.13


==> sections/pse-cost-data.csv <==
Y,gpt55,gemini,opus,gpt5,deepseek,nano
90.0,0.048,0.048,0.13,0.048,7.562,16.252
90.25,0.048,0.048,0.13,0.148,7.962,16.452
90.5,0.048,0.048,0.13,0.648,8.312,16.702
90.75,0.048,0.048,0.13,1.148,8.712,16.952
91.0,0.048,0.048,0.13,1.698,9.112,17.202
91.25,0.048,0.048,0.13,2.298,9.512,17.402
91.5,0.048,0.048,0.13,2.898,9.912,17.652
91.75,0.048,0.048,0.13,3.498,10.312,17.902
92.0,0.048,0.048,0.13,4.098,10.712,18.152
92.25,0.048,0.048,0.13,4.748,11.112,18.402
92.5,0.048,0.048,0.33,5.398,11.562,18.602
92.75,0.048,0.048,0.58,6.048,11.962,18.852
93.0,0.048,0.048,0.88,6.698,12.412,19.102
93.25,0.048,0.048,1.18,7.398,12.862,19.352
93.5,0.048,0.048,1.58,8.098,13.262,19.602
93.75,0.048,0.048,1.93,8.798,13.762,19.802
94.0,0.048,0.048,2.38,9.498,14.212,20.052
94.25,0.048,0.048,2.83,10.198,14.662,20.302
94.5,0.048,0.048,3.33,10.948,15.112,20.552
94.75,0.198,0.048,3.83,11.648,15.612,20.802
95.0,0.448,0.048,4.38,12.398,16.112,21.052
95.25,0.698,0.048,4.98,13.148,16.562,21.302
95.5,0.998,0.297,5.63,13.898,17.062,21.552
95.75,1.348,0.548,6.33,14.648,17.612,21.802
96.0,1.748,0.898,7.08,15.448,18.112,22.002
96.25,2.148,1.298,7.93,16.198,18.612,22.252
96.5,2.648,1.748,8.78,16.998,19.162,22.502
96.75,3.198,2.248,9.73,17.748,19.712,22.752
97.0,3.848,2.848,10.78,18.548,20.262,23.002
97.25,4.548,3.548,11.93,19.348,20.812,23.252
97.5,5.348,4.348,13.23,20.148,21.362,23.502
97.75,6.298,5.298,14.63,20.948,21.962,23.752
98.0,7.448,6.448,16.23,21.798,22.512,24.002
98.25,8.848,7.948,18.08,22.598,23.162,24.252
98.5,10.748,9.998,20.13,23.398,23.762,24.502
98.75,13.648,13.348,22.53,24.248,24.362,24.752
99.0,25.047,25.047,25.13,25.047,25.012,25.002

